SplitBrain: Hybrid Data and Model Parallel Deep Learning

The recent success of deep learning applications has coincided with those widely available powerful computational resources for training sophisticated machine learning models with huge datasets. Nonetheless, training large models such as convolutional neural networks using model parallelism (as opposed to data parallelism) is challenging because the complex nature of communication between model shards makes it difficult to partition the computation efficiently across multiple machines with an acceptable trade-off. This paper presents SplitBrain, a high performance distributed deep learning framework supporting hybrid data and model parallelism. Specifically, SplitBrain provides layer-specific partitioning that co-locates compute intensive convolutional layers while sharding memory demanding layers. A novel scalable group communication is proposed to further improve the training throughput with reduced communication overhead. The results show that SplitBrain can achieve nearly linear speedup while saving up to 67\% of memory consumption for data and model parallel VGG over CIFAR-10.

==> outline.txt <==
SplitBrain: Efficient model-parallelism for distributed deep learning

Introduction
	-- Importance of deep learning/CNNs
	-- Data vs model parallelism
	-- challenges in model parallelism
	-- introduce solution
	-- summarize results
Background
-- Motivation
-- Parallelizing CNNs
	--- What are CNNs? What are the various layers?
	--- Parameters vs computation
	--- Learning algorithm, SGD, mini-batching
	--- FLOPs efficiency
-- Compare with OWT and introduce our solution
	clearly say contributions
Design
	-- OWT Scheme
	-- Grouped MP
	-- Single system parallelization tricks
		--- Stage-wise mini-batching

Implementation
	-- Tricks, details etc.
Evaluation
Conclusion

